Transits of extrasolar moons around luminous giant planets

Beyond Earth-like planets, moons can be habitable, too. No exomoons have been securely detected, but they could be extremely abundant. Young Jovian planets can be as hot as late M stars, with effective temperatures of up to 2000 K. Transits of their moons might be detectable in their infrared photometric light curves if the planets are sufficiently separated ($\gtrsim10$ AU) from the stars to be directly imaged. The moons will be heated by radiation from their young planets and potentially by tidal friction. Although stellar illumination will be weak beyond 5 AU, these alternative energy sources could liquify surface water on exomoons for hundreds of Myr. A Mars-mass H$_2$O-rich moon around $\beta$ Pic b would have a transit depth of $1.5\times10^{-3}$, in reach of near-future technology.

==> abstract.txt <==
Ultra-high accuracies of 1e-4 are required to detect the periodic brightness decrease of a Sun-like star due to an Earth-sized transiting planet. The first such candidates have now been detected in the stellar habitable zones. In addition to Earth-like planets, moons can be habitable, too. No exomoons have hitherto been securely detected, but they could be extremely abundant. I here examine the transit probabilities, transit frequencies, and expected transit depths of moons around self-luminous giant planets. Young Jovian planets can be as hot as late-type M stars, with effective temperatures of up to 2000 K. Transits of their moons might be detectable in their infrared photometric light curves if the planets are sufficiently separated (<~ 10 AU) from the stars to be directly imaged. Such moons will be heated by the radiation of their young host planets and potentially by tidal friction. Although stellar illumination will be weak beyond 10 AU, these alternative energy sources could allow the presence of liquid surface water on exomoons for hundreds of millions of years and more. I find that the twenty largest moons in the solar system have higher mean geometric transit probabilities around their planets and higher transit frequencies than the radial velocity exoplanet sample. A Mars-mass icy or ocean moon around beta-Pic-b would have a transit depth of roughly 1.5e-3, possibly in reach of near-future technology.

==> arXiv_metainfo.txt <==
doi:10.1051/0004-6361/201527496
